Differentially Private Algorithms for Graphs Under Continual Observation

Differentially private algorithms protect individuals in data analysis scenarios by ensuring that there is only a weak correlation between the existence of the user in the data and the result of the analysis. Dynamic graph algorithms maintain the solution to a problem (e.g., a matching) on an evolving input, i.e., a graph where nodes or edges are inserted or deleted over time. They output the value of the solution after each update operation, i.e., continuously. We study (event-level and user-level) differentially private algorithms for graph problems under continual observation, i.e., differentially private dynamic graph algorithms. We present event-level private algorithms for partially dynamic counting-based problems such as triangle count that improve the additive error by a polynomial factor (in the length $T$ of the update sequence) on the state of the art, resulting in the first algorithms with additive error polylogarithmic in $T$. We also give $\varepsilon$-differentially private and partially dynamic algorithms for minimum spanning tree, minimum cut, densest subgraph, and maximum matching. The additive error of our improved MST algorithm is $O(W \log^{3/2}T / \varepsilon)$, where $W$ is the maximum weight of any edge, which, as we show, is tight up to a $(\sqrt{\log T} / \varepsilon)$-factor. For the other problems, we present a partially-dynamic algorithm with multiplicative error $(1+\beta)$ for any constant $\beta > 0$ and additive error $O(W \log(nW) \log(T) / (\varepsilon \beta))$. Finally, we show that the additive error for a broad class of dynamic graph algorithms with user-level privacy must be linear in the value of the output solution's range.

==> graphics/binary-disjoint.tikz <==
\begin{tikzpicture}

\begin{scope}
        [bmnode/.style={circle, draw, minimum size = 7mm, inner sep=0pt},
         activenode/.style={circle, draw, ultra thick, pattern = horizontal lines, minimum size = 7mm, inner sep=0pt}]

        \node (1)  at (0.00, 0.00) [bmnode] {};
        \node (2)  at (1.50, 0.00) [activenode] {};
        \node (12) at (0.75, 1.29) [activenode] {};
        \draw (1) to (12);
        \draw (2) to (12);

        \node (3)  at (3.00, 0.00) [bmnode] {};
        \node (4)  at (4.50, 0.00) [activenode] {};
        \node (34) at (3.75, 1.29) [activenode] {};
        \draw (3) to (34);
        \draw (4) to (34);

        \node (14) at (2.25, 2.58) [activenode] {};
        \draw (12) to (14);
        \draw (34) to (14);

        \node (5)  at (6.00, 0.00) [activenode] {};
        \node (6)  at (7.50, 0.00) [bmnode] {};
        \node (56) at (6.75, 1.29) [activenode] {};
        \draw (5) to (56);
        \draw (6) to (56);

        \node (7)  at (9.00, 0.00) [bmnode] {};
        \node (8)  at (10.50, 0.00) [bmnode] {};
        \node (78) at (9.75, 1.29) [bmnode] {};
        \draw (7) to (78);
        \draw (8) to (78);

        \node (58) at (8.25, 2.58) [activenode] {};
        \draw (56) to (58);
        \draw (78) to (58);

        \node (18) at (5.25, 3.87) [activenode] {};
        \draw (14) to (18);
        \draw (58) to (18);

        \node at (-0.75, -1) {$t=$};
        \node at ( 0.00, -1) {1};
        \node[font=\bfseries] at ( 1.50, -1) {2};
        \node at ( 3.00, -1) {3};
        \node[font=\bfseries] at ( 4.50, -1) {4};
        \node[font=\bfseries] at ( 6.00, -1) {5};
        \node at ( 7.50, -1) {6};
        \node at ( 9.00, -1) {7};
        \node at (10.50, -1) {8};

        \begin{pgfonlayer}{bg}
                \node[draw, rectangle, dashed, thick, fill = col1!50, rounded corners=0.25cm,
                        fit = (2) (4) (5), label={[col1]right:$P_0$}] {};
                \node[draw, rectangle, dashed, thick, fill = col2!50, rounded corners=0.25cm,
                        fit = (12) (34) (56), label={[col2]right:$P_1$}] {};
                \node[draw, rectangle, dashed, thick, fill = col3!50, rounded corners=0.25cm,
                        fit = (14) (58), label={[col3]right:$P_2$}] {};
                \node[draw, rectangle, dashed, thick, fill = col4!50, rounded corners=0.25cm,
                        fit = (18), label={[col4]right:$P_3$}] {};
        \end{pgfonlayer}
\end{scope}

\end{tikzpicture}

